Hybridized discontinuous Galerkin methods for wave propagation

We present the recent development of hybridizable and embedded discontinuous Galerkin (DG) methods for wave propagation problems in fluids, solids, and electromagnetism. In each of these areas, we describe the methods, discuss their main features, display numerical results to illustrate their performance, and conclude with bibliography notes. The main ingredients in devising these DG methods are (i) a local Galerkin projection of the underlying partial differential equations at the element level onto spaces of polynomials of degree k to parametrize the numerical solution in terms of the numerical trace; (ii) a judicious choice of the numerical flux to provide stability and consistency; and (iii) a global jump condition that enforces the continuity of the numerical flux to obtain a global system in terms of the numerical trace. These DG methods are termed hybridized DG methods, because they are amenable to hybridization (static condensation) and hence to more efficient implementations. They share many common advantages of DG methods and possess some unique features that make them well-suited to wave propagation problems.

==> divP2n4.txt <==
time	divx	div
1.000000e-02 1.463413e-08 6.281441e-08 
2.000000e-02 2.926679e-08 1.916314e-07 
3.000000e-02 4.389653e-08 3.340869e-07 
4.000000e-02 5.852187e-08 4.697765e-07 
5.000000e-02 7.314137e-08 5.916893e-07 
6.000000e-02 8.775355e-08 6.978881e-07 
7.000000e-02 1.023570e-07 7.881539e-07 
8.000000e-02 1.169501e-07 8.628181e-07 
9.000000e-02 1.315316e-07 9.224654e-07 
1.000000e-01 1.460999e-07 9.679530e-07 
1.100000e-01 1.606536e-07 1.000542e-06 
1.200000e-01 1.751913e-07 1.022049e-06 
1.300000e-01 1.897114e-07 1.034944e-06 
1.400000e-01 2.042126e-07 1.042347e-06 
1.500000e-01 2.186933e-07 1.047859e-06 
1.600000e-01 2.331522e-07 1.055207e-06 
1.700000e-01 2.475877e-07 1.067749e-06 
1.800000e-01 2.619985e-07 1.087934e-06 
1.900000e-01 2.763831e-07 1.116899e-06 
2.000000e-01 2.907401e-07 1.154352e-06 
2.100000e-01 3.050679e-07 1.198769e-06 
2.200000e-01 3.193653e-07 1.247805e-06 
2.300000e-01 3.336308e-07 1.298762e-06 
2.400000e-01 3.478628e-07 1.348983e-06 
2.500000e-01 3.620601e-07 1.396114e-06 
2.600000e-01 3.762212e-07 1.438250e-06 
2.700000e-01 3.903447e-07 1.473984e-06 
2.800000e-01 4.044291e-07 1.502397e-06 
2.900000e-01 4.184731e-07 1.523013e-06 
3.000000e-01 4.324752e-07 1.535740e-06 
3.100000e-01 4.464341e-07 1.540806e-06 
3.200000e-01 4.603484e-07 1.538699e-06 
3.300000e-01 4.742166e-07 1.530112e-06 
3.400000e-01 4.880374e-07 1.515900e-06 
3.500000e-01 5.018094e-07 1.497037e-06 
3.600000e-01 5.155312e-07 1.474577e-06 
3.700000e-01 5.292014e-07 1.449624e-06 
3.800000e-01 5.428188e-07 1.423295e-06 
3.900000e-01 5.563818e-07 1.396678e-06 
4.000000e-01 5.698892e-07 1.370796e-06 
4.100000e-01 5.833397e-07 1.346566e-06 
4.200000e-01 5.967318e-07 1.324758e-06 
4.300000e-01 6.100642e-07 1.305973e-06 
4.400000e-01 6.233356e-07 1.290617e-06 
4.500000e-01 6.365447e-07 1.278907e-06 
4.600000e-01 6.496901e-07 1.270887e-06 
4.700000e-01 6.627706e-07 1.266458e-06 
4.800000e-01 6.757848e-07 1.265420e-06 
4.900000e-01 6.887314e-07 1.267518e-06 
5.000000e-01 7.016091e-07 1.272481e-06 
5.100000e-01 7.144167e-07 1.280054e-06 
5.200000e-01 7.271528e-07 1.290016e-06 
5.300000e-01 7.398162e-07 1.302186e-06 
5.400000e-01 7.524057e-07 1.316418e-06 
5.500000e-01 7.649199e-07 1.332589e-06 
5.600000e-01 7.773576e-07 1.350577e-06 
5.700000e-01 7.897175e-07 1.370254e-06 
5.800000e-01 8.019985e-07 1.391462e-06 
5.900000e-01 8.141993e-07 1.414014e-06 
6.000000e-01 8.263187e-07 1.437692e-06 
6.100000e-01 8.383555e-07 1.462246e-06 
6.200000e-01 8.503084e-07 1.487411e-06 
6.300000e-01 8.621763e-07 1.512915e-06 
6.400000e-01 8.739579e-07 1.538490e-06 
6.500000e-01 8.856522e-07 1.563888e-06 
6.600000e-01 8.972579e-07 1.588887e-06 
6.700000e-01 9.087739e-07 1.613294e-06 
6.800000e-01 9.201990e-07 1.636953e-06 
6.900000e-01 9.315321e-07 1.659740e-06 
7.000000e-01 9.427720e-07 1.681564e-06 
7.100000e-01 9.539177e-07 1.702361e-06 
7.200000e-01 9.649680e-07 1.722089e-06 
7.300000e-01 9.759217e-07 1.740723e-06 
7.400000e-01 9.867779e-07 1.758255e-06 
7.500000e-01 9.975354e-07 1.774686e-06 
7.600000e-01 1.008193e-06 1.790025e-06 
7.700000e-01 1.018750e-06 1.804292e-06 
7.800000e-01 1.029205e-06 1.817512e-06 
7.900000e-01 1.039557e-06 1.829719e-06 
8.000000e-01 1.049805e-06 1.840954e-06 
8.100000e-01 1.059949e-06 1.851269e-06 
8.200000e-01 1.069986e-06 1.860722e-06 
8.300000e-01 1.079916e-06 1.869381e-06 
8.400000e-01 1.089738e-06 1.877321e-06 
8.500000e-01 1.099452e-06 1.884626e-06 
8.600000e-01 1.109055e-06 1.891385e-06 
8.700000e-01 1.118547e-06 1.897689e-06 
8.800000e-01 1.127928e-06 1.903635e-06 
8.900000e-01 1.137196e-06 1.909323e-06 
9.000000e-01 1.146350e-06 1.914850e-06 
9.100000e-01 1.155389e-06 1.920316e-06 
9.200000e-01 1.164313e-06 1.925818e-06 
9.300000e-01 1.173120e-06 1.931450e-06 
9.400000e-01 1.181810e-06 1.937304e-06 
9.500000e-01 1.190382e-06 1.943467e-06 
9.600000e-01 1.198835e-06 1.950021e-06 
9.700000e-01 1.207168e-06 1.957043e-06 
9.800000e-01 1.215381e-06 1.964602e-06 
9.900000e-01 1.223471e-06 1.972759e-06 
1.000000e+00 1.231440e-06 1.981565e-06 


==> divP3n4.txt <==
time	divx	div
1.000000e-02 5.881526e-10 1.042606e-09 
2.000000e-02 1.176246e-09 3.228158e-09 
3.000000e-02 1.764223e-09 5.722791e-09 
4.000000e-02 2.352022e-09 8.095702e-09 
5.000000e-02 2.939587e-09 1.013598e-08 
6.000000e-02 3.526858e-09 1.178048e-08 
7.000000e-02 4.113775e-09 1.304822e-08 
8.000000e-02 4.700282e-09 1.399783e-08 
9.000000e-02 5.286318e-09 1.470854e-08 
1.000000e-01 5.871826e-09 1.527123e-08 
1.100000e-01 6.456747e-09 1.577836e-08 
1.200000e-01 7.041022e-09 1.631060e-08 
1.300000e-01 7.624593e-09 1.692497e-08 
1.400000e-01 8.207402e-09 1.764997e-08 
1.500000e-01 8.789389e-09 1.848925e-08 
1.600000e-01 9.370498e-09 1.943014e-08 
1.700000e-01 9.950670e-09 2.045237e-08 
1.800000e-01 1.052985e-08 2.153412e-08 
1.900000e-01 1.110797e-08 2.265516e-08 
2.000000e-01 1.168498e-08 2.379811e-08 
2.100000e-01 1.226083e-08 2.494896e-08 
2.200000e-01 1.283545e-08 2.609732e-08 
2.300000e-01 1.340878e-08 2.723652e-08 
2.400000e-01 1.398078e-08 2.836349e-08 
2.500000e-01 1.455137e-08 2.947829e-08 
2.600000e-01 1.512051e-08 3.058334e-08 
2.700000e-01 1.568814e-08 3.168244e-08 
2.800000e-01 1.625420e-08 3.277981e-08 
2.900000e-01 1.681864e-08 3.387923e-08 
3.000000e-01 1.738139e-08 3.498342e-08 
3.100000e-01 1.794240e-08 3.609380e-08 
3.200000e-01 1.850162e-08 3.721042e-08 
3.300000e-01 1.905899e-08 3.833226e-08 
3.400000e-01 1.961446e-08 3.945761e-08 
3.500000e-01 2.016796e-08 4.058451e-08 
3.600000e-01 2.071945e-08 4.171116e-08 
3.700000e-01 2.126886e-08 4.283622e-08 
3.800000e-01 2.181615e-08 4.395896e-08 
3.900000e-01 2.236125e-08 4.507928e-08 
4.000000e-01 2.290412e-08 4.619765e-08 
4.100000e-01 2.344470e-08 4.731487e-08 
4.200000e-01 2.398294e-08 4.843191e-08 
4.300000e-01 2.451877e-08 4.954970e-08 
4.400000e-01 2.505216e-08 5.066902e-08 
4.500000e-01 2.558304e-08 5.179037e-08 
4.600000e-01 2.611136e-08 5.291400e-08 
4.700000e-01 2.663707e-08 5.403989e-08 
4.800000e-01 2.716012e-08 5.516783e-08 
4.900000e-01 2.768045e-08 5.629749e-08 
5.000000e-01 2.819801e-08 5.742843e-08 
5.100000e-01 2.871275e-08 5.856020e-08 
5.200000e-01 2.922462e-08 5.969229e-08 
5.300000e-01 2.973357e-08 6.082414e-08 
5.400000e-01 3.023955e-08 6.195516e-08 
5.500000e-01 3.074250e-08 6.308466e-08 
5.600000e-01 3.124238e-08 6.421191e-08 
5.700000e-01 3.173913e-08 6.533607e-08 
5.800000e-01 3.223271e-08 6.645631e-08 
5.900000e-01 3.272306e-08 6.757178e-08 
6.000000e-01 3.321015e-08 6.868166e-08 
6.100000e-01 3.369391e-08 6.978523e-08 
6.200000e-01 3.417430e-08 7.088189e-08 
6.300000e-01 3.465128e-08 7.197117e-08 
6.400000e-01 3.512479e-08 7.305272e-08 
6.500000e-01 3.559479e-08 7.412635e-08 
6.600000e-01 3.606123e-08 7.519198e-08 
6.700000e-01 3.652406e-08 7.624960e-08 
6.800000e-01 3.698324e-08 7.729927e-08 
6.900000e-01 3.743872e-08 7.834107e-08 
7.000000e-01 3.789046e-08 7.937508e-08 
7.100000e-01 3.833841e-08 8.040137e-08 
7.200000e-01 3.878253e-08 8.141998e-08 
7.300000e-01 3.922277e-08 8.243093e-08 
7.400000e-01 3.965908e-08 8.343421e-08 
7.500000e-01 4.009143e-08 8.442979e-08 
7.600000e-01 4.051977e-08 8.541763e-08 
7.700000e-01 4.094406e-08 8.639768e-08 
7.800000e-01 4.136425e-08 8.736986e-08 
7.900000e-01 4.178031e-08 8.833411e-08 
8.000000e-01 4.219219e-08 8.929031e-08 
8.100000e-01 4.259985e-08 9.023836e-08 
8.200000e-01 4.300325e-08 9.117809e-08 
8.300000e-01 4.340235e-08 9.210931e-08 
8.400000e-01 4.379711e-08 9.303180e-08 
8.500000e-01 4.418749e-08 9.394529e-08 
8.600000e-01 4.457345e-08 9.484951e-08 
8.700000e-01 4.495496e-08 9.574419e-08 
8.800000e-01 4.533196e-08 9.662907e-08 
8.900000e-01 4.570444e-08 9.750395e-08 
9.000000e-01 4.607235e-08 9.836867e-08 
9.100000e-01 4.643564e-08 9.922316e-08 
9.200000e-01 4.679430e-08 1.000674e-07 
9.300000e-01 4.714827e-08 1.009016e-07 
9.400000e-01 4.749753e-08 1.017257e-07 
9.500000e-01 4.784204e-08 1.025401e-07 
9.600000e-01 4.818177e-08 1.033449e-07 
9.700000e-01 4.851668e-08 1.041404e-07 
9.800000e-01 4.884673e-08 1.049268e-07 
9.900000e-01 4.917191e-08 1.057041e-07 
1.000000e+00 4.949216e-08 1.064726e-07 


==> divfreeP2n4.txt <==
time	divx	div
1.000000e-02 1.463413e-08 6.200095e-08 
2.000000e-02 2.926679e-08 1.826580e-07 
3.000000e-02 4.389653e-08 3.012441e-07 
4.000000e-02 5.852187e-08 3.926926e-07 
5.000000e-02 7.314137e-08 4.503693e-07 
6.000000e-02 8.775355e-08 4.772533e-07 
7.000000e-02 1.023570e-07 4.812696e-07 
8.000000e-02 1.169501e-07 4.721726e-07 
9.000000e-02 1.315316e-07 4.590168e-07 
1.000000e-01 1.460999e-07 4.483413e-07 
1.100000e-01 1.606536e-07 4.436163e-07 
1.200000e-01 1.751913e-07 4.460255e-07 
1.300000e-01 1.897114e-07 4.557283e-07 
1.400000e-01 2.042126e-07 4.725488e-07 
1.500000e-01 2.186933e-07 4.958403e-07 
1.600000e-01 2.331522e-07 5.240887e-07 
1.700000e-01 2.475877e-07 5.548608e-07 
1.800000e-01 2.619985e-07 5.852135e-07 
1.900000e-01 2.763831e-07 6.122952e-07 
2.000000e-01 2.907401e-07 6.338500e-07 
2.100000e-01 3.050679e-07 6.484939e-07 
2.200000e-01 3.193653e-07 6.557695e-07 
2.300000e-01 3.336308e-07 6.560391e-07 
2.400000e-01 3.478628e-07 6.502809e-07 
2.500000e-01 3.620601e-07 6.398441e-07 
2.600000e-01 3.762212e-07 6.262066e-07 
2.700000e-01 3.903447e-07 6.107666e-07 
2.800000e-01 4.044291e-07 5.946922e-07 
2.900000e-01 4.184731e-07 5.788422e-07 
3.000000e-01 4.324752e-07 5.637587e-07 
3.100000e-01 4.464341e-07 5.497177e-07 
3.200000e-01 4.603484e-07 5.368164e-07 
3.300000e-01 4.742166e-07 5.250677e-07 
3.400000e-01 4.880374e-07 5.144793e-07 
3.500000e-01 5.018094e-07 5.051031e-07 
3.600000e-01 5.155312e-07 4.970490e-07 
3.700000e-01 5.292014e-07 4.904691e-07 
3.800000e-01 5.428188e-07 4.855201e-07 
3.900000e-01 5.563818e-07 4.823192e-07 
4.000000e-01 5.698892e-07 4.809047e-07 
4.100000e-01 5.833397e-07 4.812136e-07 
4.200000e-01 5.967318e-07 4.830795e-07 
4.300000e-01 6.100642e-07 4.862513e-07 
4.400000e-01 6.233356e-07 4.904265e-07 
4.500000e-01 6.365447e-07 4.952893e-07 
4.600000e-01 6.496901e-07 5.005462e-07 
4.700000e-01 6.627706e-07 5.059525e-07 
4.800000e-01 6.757848e-07 5.113271e-07 
4.900000e-01 6.887314e-07 5.165559e-07 
5.000000e-01 7.016091e-07 5.215845e-07 
5.100000e-01 7.144167e-07 5.264051e-07 
5.200000e-01 7.271528e-07 5.310389e-07 
5.300000e-01 7.398162e-07 5.355201e-07 
5.400000e-01 7.524057e-07 5.398814e-07 
5.500000e-01 7.649199e-07 5.441445e-07 
5.600000e-01 7.773576e-07 5.483170e-07 
5.700000e-01 7.897175e-07 5.523928e-07 
5.800000e-01 8.019985e-07 5.563574e-07 
5.900000e-01 8.141993e-07 5.601944e-07 
6.000000e-01 8.263187e-07 5.638927e-07 
6.100000e-01 8.383555e-07 5.674512e-07 
6.200000e-01 8.503084e-07 5.708814e-07 
6.300000e-01 8.621763e-07 5.742069e-07 
6.400000e-01 8.739579e-07 5.774604e-07 
6.500000e-01 8.856522e-07 5.806782e-07 
6.600000e-01 8.972579e-07 5.838950e-07 
6.700000e-01 9.087739e-07 5.871378e-07 
6.800000e-01 9.201990e-07 5.904223e-07 
6.900000e-01 9.315321e-07 5.937510e-07 
7.000000e-01 9.427720e-07 5.971128e-07 
7.100000e-01 9.539177e-07 6.004857e-07 
7.200000e-01 9.649680e-07 6.038401e-07 
7.300000e-01 9.759217e-07 6.071426e-07 
7.400000e-01 9.867779e-07 6.103607e-07 
7.500000e-01 9.975354e-07 6.134657e-07 
7.600000e-01 1.008193e-06 6.164351e-07 
7.700000e-01 1.018750e-06 6.192537e-07 
7.800000e-01 1.029205e-06 6.219136e-07 
7.900000e-01 1.039557e-06 6.244132e-07 
8.000000e-01 1.049805e-06 6.267557e-07 
8.100000e-01 1.059949e-06 6.289475e-07 
8.200000e-01 1.069986e-06 6.309966e-07 
8.300000e-01 1.079916e-06 6.329122e-07 
8.400000e-01 1.089738e-06 6.347034e-07 
8.500000e-01 1.099452e-06 6.363798e-07 
8.600000e-01 1.109055e-06 6.379516e-07 
8.700000e-01 1.118547e-06 6.394304e-07 
8.800000e-01 1.127928e-06 6.408299e-07 
8.900000e-01 1.137196e-06 6.421660e-07 
9.000000e-01 1.146350e-06 6.434577e-07 
9.100000e-01 1.155389e-06 6.447261e-07 
9.200000e-01 1.164313e-06 6.459944e-07 
9.300000e-01 1.173120e-06 6.472865e-07 
9.400000e-01 1.181810e-06 6.486264e-07 
9.500000e-01 1.190382e-06 6.500362e-07 
9.600000e-01 1.198835e-06 6.515354e-07 
9.700000e-01 1.207168e-06 6.531396e-07 
9.800000e-01 1.215381e-06 6.548598e-07 
9.900000e-01 1.223471e-06 6.567021e-07 
1.000000e+00 1.231440e-06 6.586674e-07 


==> divfreeP3n4.txt <==
time	divx	div
1.000000e-02 5.881526e-10 1.011227e-09 
2.000000e-02 1.176246e-09 2.933478e-09 
3.000000e-02 1.764223e-09 4.734376e-09 
4.000000e-02 2.352022e-09 5.936146e-09 
5.000000e-02 2.939587e-09 6.436695e-09 
6.000000e-02 3.526858e-09 6.389576e-09 
7.000000e-02 4.113775e-09 6.071894e-09 
8.000000e-02 4.700282e-09 5.763594e-09 
9.000000e-02 5.286318e-09 5.645440e-09 
1.000000e-01 5.871826e-09 5.751402e-09 
1.100000e-01 6.456747e-09 6.017372e-09 
1.200000e-01 7.041022e-09 6.370299e-09 
1.300000e-01 7.624593e-09 6.771031e-09 
1.400000e-01 8.207402e-09 7.205263e-09 
1.500000e-01 8.789389e-09 7.659881e-09 
1.600000e-01 9.370498e-09 8.110583e-09 
1.700000e-01 9.950670e-09 8.525653e-09 
1.800000e-01 1.052985e-08 8.877837e-09 
1.900000e-01 1.110797e-08 9.154722e-09 
2.000000e-01 1.168498e-08 9.362597e-09 
2.100000e-01 1.226083e-08 9.523477e-09 
2.200000e-01 1.283545e-08 9.667422e-09 
2.300000e-01 1.340878e-08 9.823376e-09 
2.400000e-01 1.398078e-08 1.001175e-08 
2.500000e-01 1.455137e-08 1.024108e-08 
2.600000e-01 1.512051e-08 1.050907e-08 
2.700000e-01 1.568814e-08 1.080665e-08 
2.800000e-01 1.625420e-08 1.112257e-08 
2.900000e-01 1.681864e-08 1.144695e-08 
3.000000e-01 1.738139e-08 1.177294e-08 
3.100000e-01 1.794240e-08 1.209689e-08 
3.200000e-01 1.850162e-08 1.241743e-08 
3.300000e-01 1.905899e-08 1.273429e-08 
3.400000e-01 1.961446e-08 1.304722e-08 
3.500000e-01 2.016796e-08 1.335538e-08 
3.600000e-01 2.071945e-08 1.365715e-08 
3.700000e-01 2.126886e-08 1.395044e-08 
3.800000e-01 2.181615e-08 1.423318e-08 
3.900000e-01 2.236125e-08 1.450384e-08 
4.000000e-01 2.290412e-08 1.476181e-08 
4.100000e-01 2.344470e-08 1.500759e-08 
4.200000e-01 2.398294e-08 1.524269e-08 
4.300000e-01 2.451877e-08 1.546937e-08 
4.400000e-01 2.505216e-08 1.569026e-08 
4.500000e-01 2.558304e-08 1.590807e-08 
4.600000e-01 2.611136e-08 1.612521e-08 
4.700000e-01 2.663707e-08 1.634369e-08 
4.800000e-01 2.716012e-08 1.656509e-08 
4.900000e-01 2.768045e-08 1.679056e-08 
5.000000e-01 2.819801e-08 1.702096e-08 
5.100000e-01 2.871275e-08 1.725697e-08 
5.200000e-01 2.922462e-08 1.749911e-08 
5.300000e-01 2.973357e-08 1.774783e-08 
5.400000e-01 3.023955e-08 1.800345e-08 
5.500000e-01 3.074250e-08 1.826616e-08 
5.600000e-01 3.124238e-08 1.853593e-08 
5.700000e-01 3.173913e-08 1.881253e-08 
5.800000e-01 3.223271e-08 1.909544e-08 
5.900000e-01 3.272306e-08 1.938392e-08 
6.000000e-01 3.321015e-08 1.967691e-08 
6.100000e-01 3.369391e-08 1.997317e-08 
6.200000e-01 3.417430e-08 2.027118e-08 
6.300000e-01 3.465128e-08 2.056928e-08 
6.400000e-01 3.512479e-08 2.086566e-08 
6.500000e-01 3.559479e-08 2.115843e-08 
6.600000e-01 3.606123e-08 2.144573e-08 
6.700000e-01 3.652406e-08 2.172579e-08 
6.800000e-01 3.698324e-08 2.199705e-08 
6.900000e-01 3.743872e-08 2.225826e-08 
7.000000e-01 3.789046e-08 2.250851e-08 
7.100000e-01 3.833841e-08 2.274736e-08 
7.200000e-01 3.878253e-08 2.297478e-08 
7.300000e-01 3.922277e-08 2.319118e-08 
7.400000e-01 3.965908e-08 2.339738e-08 
7.500000e-01 4.009143e-08 2.359450e-08 
7.600000e-01 4.051977e-08 2.378389e-08 
7.700000e-01 4.094406e-08 2.396704e-08 
7.800000e-01 4.136425e-08 2.414547e-08 
7.900000e-01 4.178031e-08 2.432063e-08 
8.000000e-01 4.219219e-08 2.449386e-08 
8.100000e-01 4.259985e-08 2.466632e-08 
8.200000e-01 4.300325e-08 2.483894e-08 
8.300000e-01 4.340235e-08 2.501242e-08 
8.400000e-01 4.379711e-08 2.518726e-08 
8.500000e-01 4.418749e-08 2.536371e-08 
8.600000e-01 4.457345e-08 2.554188e-08 
8.700000e-01 4.495496e-08 2.572168e-08 
8.800000e-01 4.533196e-08 2.590291e-08 
8.900000e-01 4.570444e-08 2.608526e-08 
9.000000e-01 4.607235e-08 2.626833e-08 
9.100000e-01 4.643564e-08 2.645167e-08 
9.200000e-01 4.679430e-08 2.663480e-08 
9.300000e-01 4.714827e-08 2.681720e-08 
9.400000e-01 4.749753e-08 2.699839e-08 
9.500000e-01 4.784204e-08 2.717786e-08 
9.600000e-01 4.818177e-08 2.735516e-08 
9.700000e-01 4.851668e-08 2.752986e-08 
9.800000e-01 4.884673e-08 2.770160e-08 
9.900000e-01 4.917191e-08 2.787005e-08 
1.000000e+00 4.949216e-08 2.803498e-08 

